Randomized algorithms for streaming low-rank approximation in tree tensor network format

In this work, we present the tree tensor network Nystr\"om (TTNN), an algorithm that extends recent research on streamable tensor approximation, such as for Tucker and tensor-train formats, to the more general tree tensor network format, enabling a unified treatment of various existing methods. Our method retains the key features of the generalized Nystr\"om approximation for matrices, that is randomized, single-pass, streamable, and cost-effective. Additionally, the structure of the sketching allows for parallel implementation. We provide a deterministic error bound for the algorithm and, in the specific case of Gaussian dimension reduction maps, also a probabilistic one. We also introduce a sequential variant of the algorithm, referred to as sequential tree tensor network Nystr\"om (STTNN), which offers better performance for dense tensors. Furthermore, both algorithms are well-suited for the recompression or rounding of tensors in the tree tensor network format. Numerical experiments highlight the efficiency and effectiveness of the proposed methods.

==> TTNN_data/6D_Hilbert_accuracy.csv <==
2,0.149272732823641,0.0974609305332066,0.0151697222221301,0.0998523840749558
3,0.0404633664788553,0.0623175425646835,0.00420283205822232,0.0202513964387974
4,0.00644923713388077,0.0153130728063472,0.000942522129450074,0.00343303584715008
5,0.00139697887873521,0.00477328089284347,0.000167701089687749,0.000758959450297601
6,0.000384817856855464,0.000479942920673391,2.610334473609e-05,0.000266146508162054
7,0.000159156489858969,0.000229162258558097,3.66882643136511e-06,5.93527148189531e-05
8,6.50755161993494e-06,3.13210211684757e-05,4.71641916738644e-07,3.69122758238589e-06
9,2.58619271416285e-06,2.69256103102629e-07,5.60235311810988e-08,9.38094216894891e-07
10,2.70252525527877e-07,1.12070443639997e-07,6.18713859619972e-09,4.78610373692146e-08
11,6.61680102361983e-09,2.03666454997658e-08,6.37499334137114e-10,3.71262471503331e-09
12,3.9672884544313e-10,7.52922665364142e-10,6.14785201680601e-11,2.27619948697798e-10
13,4.5776145940178e-10,1.94084416987008e-10,5.66924175972217e-12,1.75392084102435e-10


==> TTNN_data/6D_Hilbert_avaraged_accuracy.csv <==
2,0.13328545173473,0.113539994322533,0.0151697222221301,0.0912652397283431
3,0.0384549478725449,0.0368811980197082,0.00420283205822232,0.0226095610888813
4,0.00996647803941834,0.00999978886404164,0.000942522129450074,0.00544759291838906
5,0.00223782872272616,0.00233338848572348,0.000167701089687749,0.00118387869888406
6,0.000331124815612167,0.000486675531179952,2.61033447360899e-05,0.000179492018310572
7,6.43461147112962e-05,6.14252479405069e-05,3.66882643136511e-06,3.17910624634837e-05
8,6.66782225025387e-06,1.28884754752508e-05,4.71641916738644e-07,3.36779206513517e-06
9,1.10990811842807e-06,1.07496509549993e-06,5.60235311810988e-08,4.47945796806319e-07
10,1.55602278300905e-07,1.54423346702637e-07,6.18713859619972e-09,5.9209159127766e-08
11,1.33868759902492e-08,1.82686333386231e-08,6.37499334137115e-10,5.34663634516736e-09
12,2.3784283505957e-09,1.77097115201709e-09,6.14785201680601e-11,1.0390831559939e-09
13,2.11020282961765e-10,1.32532432908993e-10,5.66924175972217e-12,8.33073030127851e-11


==> TTNN_data/6D_Hilbert_avaraged_times.csv <==
2,2.93057075666667,2.04569007333333,21.2491269533333,2.25441582666667
3,1.60527403333333,1.48289142,21.13616764,1.65369627
4,2.09155939,1.27292083666667,21.0709401766667,2.09160742333333
5,1.94558886666667,1.31062164666667,21.5209810566667,2.01407451
6,2.19701581666667,1.43134053666667,21.9029769,2.34123923666667
7,2.63737072333333,1.78962766,22.4351751166667,2.89831642666667
8,2.92937231333333,1.81853147666667,23.3340589666667,3.09374932
9,3.97969898333333,2.21922126666667,23.8323281966667,3.95738162333333
10,5.14861104666667,2.73519917,24.5760544133333,4.93716088666667
11,7.67551602666667,3.24661926666667,26.6414575333333,7.24726541666667
12,11.7193611466667,4.15643867,30.77840559,11.9414169733333
13,14.54156959,4.85878126666667,34.33662953,18.91974775


==> TTNN_data/6D_Hilbert_results.csv <==
2,0.0973511606502328,0.217511914808997,0.0151697222221301,0.0638682346668854
3,0.0287370038188939,0.0655508340160433,0.00420283205822232,0.023531736701766
4,0.00821165491195784,0.0111412278003518,0.000942522129450074,0.00373580506870835
5,0.00168142693123516,0.00297313404585769,0.000167701089687749,0.00097087621069382
6,0.000340118911423936,0.0003696117314602,2.610334473609e-05,0.000172526313535986
7,4.68084662098216e-05,0.000109877031540924,3.66882643136511e-06,1.44172706392598e-05
8,1.42459277745773e-05,9.29323346800049e-06,4.71641916738644e-07,3.81857190915998e-06
9,1.13847736462093e-06,8.37894969185089e-07,5.60235311810988e-08,4.73192852867724e-07
10,5.78874171064496e-07,1.44726652554392e-07,6.18713859619972e-09,3.23172189277888e-07
11,5.54770918178885e-09,2.12226573134578e-08,6.37499334137114e-10,2.00755047422533e-09
12,1.69707351015557e-08,7.48820847126539e-10,6.14785201680601e-11,7.14181580018345e-09
13,2.01499059267696e-10,9.38250339749398e-11,5.66924175972217e-12,8.64161250999487e-11
14,1.51222141515316e-11,1.82497507465465e-11,9.27355860350911e-13,4.2284777784598e-12
15,7.41501040766244e-13,1.07379446760738e-12,6.61932452847911e-13,2.17742704139199e-13


==> TTNN_data/6D_Hilbert_time.csv <==
2,1.8007036,1.9399803,21.7015582,1.5115542
3,1.5938501,1.071125,19.8575592,1.56402
4,1.5878653,1.1134308,21.0834158,1.6609683
5,1.8973382,1.1706721,20.8105815,1.8944523
6,2.1256109,1.633603,21.0103149,2.2316943
7,2.4488052,1.4814588,21.3360933,2.5100146
8,2.7579174,2.5528946,22.8597371,3.0287398
9,4.4770193,2.1671698,22.3845567,4.8601523
10,5.0960791,3.1224353,23.1776408,4.5771272
11,7.9938562,3.1094607,26.0401965,7.5269426
12,11.6346434,4.3175433,26.5639168,11.0961309
13,23.0672864,4.8579087,31.1538411,21.3254241


==> TTNN_data/6D_Hilbert_time_algorithms.csv <==
2,1.2648883,1.7618427,21.7015582,0.9893822
3,1.0612549,0.9317064,19.8575592,1.0326798
4,0.9271675,0.9395067,21.0834158,1.0013137
5,1.0690437,0.9647202,20.8105815,1.0679967
6,1.1124926,1.3816293,21.0103149,1.2197945
7,1.2702788,1.1664821,21.3360933,1.3324623
8,1.3679913,2.1878726,22.8597371,1.6400605
9,1.5184074,1.718198,22.3845567,1.9203376
10,2.3174414,2.5215817,23.1776408,1.8161745
11,2.8194084,2.4494389,26.0401965,2.3815901
12,4.0337677,3.5221456,26.5639168,3.6285961
13,5.9339124,3.964613,31.1538411,4.4617413


==> TTNN_data/6D_Hilbert_time_sketchings.csv <==
2,0.5358153,0.1781376,0.522172
3,0.5325952,0.1394186,0.5313402
4,0.6606978,0.1739241,0.6596546
5,0.8282945,0.2059519,0.8264556
6,1.0131183,0.2519737,1.0118998
7,1.1785264,0.3149767,1.1775523
8,1.3899261,0.365022,1.3886793
9,2.9586119,0.4489718,2.9398147
10,2.7786377,0.6008536,2.7609527
11,5.1744478,0.6600218,5.1453525
12,7.6008757,0.7953977,7.4675348
13,17.133374,0.8932957,16.8636828


==> TTNN_data/toy_example_accuracy_cubic.csv <==
2,0.346055298136223,0.332363406823536,0.0540638972605195
4,0.0804232225853964,0.0696125590446678,0.00808754041253697
6,0.0312496793930503,0.0248437992313175,0.00409594410131218
8,0.0150924979152739,0.0112387660462763,0.00216257712590759
10,0.0122755651518019,0.00818361743752312,0.000990659225799822
12,0.00796154208624367,0.00597228823954696,0.000440034558836281
14,0.00791772377827106,0.00466413743574303,0.000339831173711043
16,0.00682981863954622,0.00434180841186346,0.000278842424989634
18,0.00378221632954936,0.00218519503602031,0.000230266232022862
20,0.00367824313854813,0.00201989749574471,0.000184677279019639
22,0.0017903399771423,0.000992700743454687,0.000151354509007406
24,0.00211485154042223,0.000945692573654679,0.000122074062506363
26,0.00141620065987837,0.000717586420780796,9.7438577025363e-05
28,0.00139406408481732,0.000643532426127588,7.9980382463439e-05
30,0.000993647380291509,0.000475099692155974,6.66013731437656e-05
32,0.000828674630156076,0.000380845667914851,5.60727294598693e-05
34,0.000808526087537412,0.000395407888159917,4.89782345053119e-05
36,0.000863179523145998,0.000314600042788266,4.33381171129179e-05
38,0.000874671068682031,0.000283347814002455,3.78932024924505e-05
40,0.000615288629606169,0.000238472215945908,3.23465905877934e-05
42,0.000533684008483516,0.000214937172908224,2.79656153732299e-05
44,0.000497328512132422,0.000198455446107922,2.49787287767496e-05
46,0.000516378529513437,0.000162877473466213,2.23889405870976e-05
48,0.000426033978747077,0.000151856051123529,1.97859684890098e-05
50,0.000374395463626433,0.000137885628404917,1.74889848289663e-05


==> TTNN_data/toy_example_accuracy_exp.csv <==
2,0.709342471186115,0.688765144785341,0.0803760994232698
4,0.0717329213831444,0.0603600183309324,0.00412700468368825
6,0.0561187676177268,0.0516614777124043,0.000342357423290368
8,0.001401310747353,0.00105028745685977,3.66665467568028e-05
10,0.000114730201371671,8.5508034223825e-05,6.2517596555653e-06
12,6.00967258218758e-06,4.38541961719818e-06,1.94466413332833e-07
14,1.39438999427478e-06,7.78881833863639e-07,1.46355452865052e-08
16,1.17252228256596e-07,6.69975562432331e-08,2.60289759189255e-09
18,9.72452783658098e-09,6.32053560461999e-09,2.37122331424285e-10
20,2.30591069741677e-09,1.43378772568043e-09,2.05616896370296e-11
22,1.52394116672288e-10,1.00746706791274e-10,1.01736574865597e-12
24,1.55552140104466e-11,8.17398841439747e-12,1.79433425192379e-13
26,3.50049802106993e-12,1.70323580691349e-12,1.26257160369331e-14
28,1.32973171449986e-12,5.57423885788309e-13,4.55042917295648e-15
30,1.57191125236895e-12,6.27167034431606e-13,4.26585816032073e-15
32,8.00664461925255e-13,4.26477758129782e-13,4.0107080185968e-15
34,9.57054295158367e-13,2.68233977814643e-13,4.12595418710775e-15
36,1.03988899357174e-12,3.21540973410047e-13,4.16715019678492e-15
38,1.10495006894033e-12,2.79670516053491e-13,4.12648245981517e-15
40,1.03508771623082e-12,2.03357911668345e-13,4.4212322980241e-15
42,9.49235624263513e-13,1.55263123496943e-13,4.8732159463629e-15
44,1.03202661438453e-12,1.87182172580379e-13,4.59871835106263e-15
46,1.561708628725e-12,1.40316432388649e-13,4.78236231933832e-15
48,2.55076671056197e-12,1.1867605268912e-13,4.91138589541858e-15
50,2.38652975293395e-12,1.12366517386597e-13,4.74684982350182e-15


==> TTNN_data/toy_example_accuracy_linear.csv <==
2,1.00172179774374,0.996771774417405,0.808963711400986
4,1.02667698815288,0.957627507518974,0.573490871187434
6,1.34799256099602,0.915405551358581,0.46839308889764
8,1.0658210609301,0.856930066069379,0.411076782744836
10,1.08290066916009,0.761263985778548,0.3691682240112
12,1.10763297563555,0.75435514956322,0.336396462232764
14,1.15434485732514,0.738657944727374,0.308565233859774
16,1.25795866734697,0.691427625995191,0.28216451870639
18,1.57774031304082,0.66421778141094,0.259334061539606
20,1.15532045830823,0.622779706340522,0.239868928925647
22,1.24268302548931,0.56723669738681,0.221377538013488
24,1.34402974980881,0.54341509572621,0.204327321770278
26,1.28981766608407,0.512473371606658,0.190392020192167
28,1.40018440548032,0.485628203884495,0.17735378126114
30,1.46210912101689,0.471355708438338,0.166387187614619
32,1.37446131190212,0.443400497707324,0.155823397903985
34,1.24833424695874,0.418379590942631,0.145816395978827
36,1.29506619235697,0.418788875139084,0.136140356432796
38,1.49599954191199,0.382587636826925,0.127312627586791
40,1.09411735690037,0.362875525691182,0.118944538837195
42,1.09090380286324,0.337604320083552,0.110771468117408
44,1.08481456532339,0.33237955195056,0.102850577942673
46,1.19066655663633,0.322149960172542,0.0948418436173799
48,0.914932993045635,0.289851541328584,0.0873605958061811
50,0.90107716528748,0.280278918085849,0.0800979657614748


==> TTNN_data/toy_example_accuracy_quadratic.csv <==
2,0.955543067242397,0.890927079584405,0.353667895410456
4,1.00790014487034,0.831341669246763,0.206118331166322
6,0.780144601977588,0.571829352464544,0.10138838855561
8,0.453119412242918,0.293777580506934,0.0622624247651624
10,0.256356771081945,0.189487038662236,0.0381544772121106
12,0.279550542988006,0.167580312975759,0.0261111778985259
14,0.272537906332368,0.150120260460953,0.0206147119440519
16,0.157221772785915,0.10799384609159,0.0158497772232157
18,0.161221589967994,0.0935083274953583,0.0139315006843015
20,0.139885233449379,0.082427335625619,0.0124652970441015
22,0.131491150476831,0.0671448772380764,0.0111951848943664
24,0.133463597047772,0.0595557716577957,0.0100742052916432
26,0.103046808488461,0.0530362848498948,0.00898577457859245
28,0.105384233184663,0.0477355130704284,0.00795861696889102
30,0.0776893300736552,0.0389521688965843,0.00708183158863702
32,0.0955426175046577,0.0392838813450373,0.00642089574817745
34,0.0818664989777924,0.0363670205429538,0.00582756382530736
36,0.0763012815251233,0.0328408624507606,0.00523612330768964
38,0.0704768926170819,0.0314955452471464,0.00469290356494201
40,0.0560183219057192,0.0240598571484934,0.00414941722075069
42,0.0517042153406462,0.0223575513514294,0.00367613947662269
44,0.0598283633938637,0.0237130719779613,0.003291503592051
46,0.0507589459157598,0.0208903844227478,0.0029765247000953
48,0.0503037948001891,0.019628349051122,0.00267719579107581
50,0.045019556536014,0.0178793878406606,0.00239624520951586


==> TTNN_data/toy_example_avarage_accuracy_cubic.csv <==
2,0.477738907819744,0.392649716560541,0.0540638972605195
4,0.102969668498492,0.0858932220254971,0.00808754041253697
6,0.0314984287076288,0.0245610309854122,0.00409594410131218
8,0.0175826333489873,0.0128752546732407,0.00216257712590759
10,0.0118677024447569,0.0082419535962812,0.000990659225799822
12,0.00821658270202111,0.00543849878684675,0.000440034558836281
14,0.00653498087857343,0.00409668939435091,0.000339831173711043
16,0.00449432234300875,0.0027821978497476,0.000278842424989634
18,0.00350342975429249,0.00198667878626409,0.000230266232022862
20,0.00270009829133356,0.00147282809083043,0.000184677279019639
22,0.00225673450450467,0.00119001421677581,0.000151354509007406
24,0.00190847764164092,0.000980231807001447,0.000122074062506363
26,0.00149224668408792,0.000749310156544402,9.74385770253629e-05
28,0.00132636226409624,0.00062893634761656,7.9980382463439e-05
30,0.00106325355609219,0.00050592232979637,6.66013731437656e-05
32,0.000964443166831832,0.000435784975422671,5.60727294598693e-05
34,0.000894352294050033,0.000371149082316373,4.89782345053119e-05
36,0.000758713028647158,0.000314849733057462,4.33381171129179e-05
38,0.00067939894139828,0.00026981187023054,3.78932024924505e-05
40,0.000620053600361681,0.000244963406515212,3.23465905877934e-05
42,0.000546806304379845,0.000210152333583363,2.79656153732299e-05
44,0.00050440899304617,0.000187085419542135,2.49787287767496e-05
46,0.000454418836642908,0.000163944654452214,2.23889405870976e-05
48,0.000401723271013675,0.00014240473036671,1.97859684890098e-05
50,0.000374230251762164,0.000129014947888347,1.74889848289663e-05


==> TTNN_data/toy_example_avarage_accuracy_exp.csv <==
2,0.760650268140019,0.699952216732215,0.0803760994232698
4,0.157524644911602,0.127746097711106,0.00412700468368826
6,0.0200789107277018,0.0160323581676302,0.000342357423290368
8,0.00202708246933864,0.00158386108550811,3.66665467568028e-05
10,0.000145001573261293,0.000101910170668898,6.2517596555653e-06
12,1.16318365694876e-05,7.47949981435243e-06,1.94466413332833e-07
14,2.34016640221579e-06,1.44768907364409e-06,1.46355452865052e-08
16,1.24171513298041e-07,7.60232497302836e-08,2.60289759189255e-09
18,1.64800777260295e-08,9.57930514828862e-09,2.37122331424285e-10
20,2.41580762299165e-09,1.36937062187654e-09,2.05616896370296e-11
22,1.3069171001542e-10,7.11147685738889e-11,1.01736574865597e-12
24,1.79167038520595e-11,9.35709122600998e-12,1.79433425192379e-13
26,3.87724874183091e-12,1.86630925795364e-12,1.26257160369331e-14
28,2.29059521332725e-12,1.15253364468914e-12,4.55042917295648e-15
30,1.48265444788625e-12,6.56125274111209e-13,4.26585816032073e-15
32,9.52184364897218e-13,3.98663109994526e-13,4.0107080185968e-15
34,1.01503611609127e-12,3.68485872249809e-13,4.12595418710775e-15
36,9.07819098310941e-13,2.82853589693522e-13,4.16715019678492e-15
38,9.56874991201625e-13,2.2812116776525e-13,4.12648245981517e-15
40,1.10544372963856e-12,2.30205072057151e-13,4.4212322980241e-15
42,1.22778986725188e-12,1.90490766386941e-13,4.8732159463629e-15
44,1.38633450051158e-12,1.77064686785168e-13,4.59871835106263e-15
46,1.86116423149694e-12,1.348553024929e-13,4.78236231933832e-15
48,1.85102719647526e-12,1.29776596971548e-13,4.91138589541858e-15
50,2.27121520417573e-12,9.69454668338311e-14,4.74684982350182e-15


==> TTNN_data/toy_example_avarage_accuracy_linear.csv <==
2,1.00319061980074,0.997578894963306,0.808963711400986
4,1.03662998466214,0.975733267324634,0.573490871187434
6,1.12611991628215,0.927111293662303,0.46839308889764
8,1.2030048403695,0.87049488894549,0.411076782744835
10,1.22880940143802,0.81146864176104,0.3691682240112
12,1.22693679143326,0.747974888336222,0.336396462232764
14,1.26837309663151,0.713974148696539,0.308565233859774
16,1.28631066229377,0.668248571037732,0.28216451870639
18,1.30882124588418,0.632144563233878,0.259334061539606
20,1.31911163080409,0.598752534743497,0.239868928925647
22,1.2962506206909,0.570352168354493,0.221377538013488
24,1.3120143637791,0.538105752063997,0.204327321770278
26,1.30190017781701,0.513807248883633,0.190392020192167
28,1.29955103644562,0.489633802136213,0.17735378126114
30,1.30681478710762,0.471212702445578,0.166387187614619
32,1.23116057661078,0.442649570475486,0.155823397903985
34,1.27124104559542,0.424516320330486,0.145816395978827
36,1.24256481122589,0.403729399205105,0.136140356432796
38,1.19017529932714,0.386764754362,0.127312627586791
40,1.1631605903043,0.367698174703392,0.118944538837195
42,1.11714296465909,0.34756326193698,0.110771468117408
44,1.06937265656166,0.333572578149934,0.102850577942673
46,1.04018171296345,0.315984537043795,0.0948418436173799
48,0.969953688484498,0.295276229841982,0.087360595806181
50,0.905632954327674,0.277561815261555,0.0800979657614749


==> TTNN_data/toy_example_avarage_accuracy_quadratic.csv <==
2,1.02219590355196,0.926372123056558,0.353667895410456
4,0.807893902721736,0.678015056556245,0.206118331166322
6,0.527699646156561,0.403333370651826,0.10138838855561
8,0.390245963243896,0.285302021605869,0.0622624247651624
10,0.312848186340532,0.212757512475619,0.0381544772121106
12,0.251148742230821,0.160840609590433,0.0261111778985259
14,0.221149322777859,0.134905134194292,0.0206147119440519
16,0.185622772066762,0.109006394848374,0.0158497772232157
18,0.159706906878193,0.0901130973955762,0.0139315006843015
20,0.147730581678809,0.0789688953512588,0.0124652970441015
22,0.130772273094409,0.0690830475997707,0.0111951848943664
24,0.116727332675419,0.0607469559068954,0.0100742052916432
26,0.104673846872804,0.0520408263459335,0.00898577457859245
28,0.0975206237338962,0.0475244723866359,0.00795861696889102
30,0.0904430229401597,0.0425743926333348,0.00708183158863702
32,0.0856860717148648,0.0383491847785277,0.00642089574817745
34,0.0812510299780608,0.0352682868054412,0.00582756382530736
36,0.0729815512488931,0.031596088062713,0.00523612330768964
38,0.0708981727433847,0.029552702344286,0.00469290356494201
40,0.0650002806603691,0.0267159872589498,0.00414941722075069
42,0.0602429390130256,0.024235919541603,0.0036761394766227
44,0.0567489497588105,0.022624285427187,0.003291503592051
46,0.0535239487420473,0.0206815057845572,0.0029765247000953
48,0.0499406360514684,0.0187271488493364,0.0026771957910758
50,0.0465206340219463,0.0169725384129175,0.00239624520951586


==> TTNN_data/toy_example_avarage_times_cubic.csv <==
2,0.00901057,0.00656385333333333,0.0781670733333333
4,0.0118046333333333,0.00915688333333333,0.07704765
6,0.0134166233333333,0.0110149666666667,0.08382442
8,0.0141926366666667,0.0115110466666667,0.0961407266666667
10,0.0157028066666667,0.0130034466666667,0.09958669
12,0.0162641533333333,0.01339875,0.110885856666667
14,0.0178976033333333,0.01485401,0.0997702366666667
16,0.0189520733333333,0.0156175066666667,0.105173476666667
18,0.0216788366666667,0.0172624866666667,0.101808076666667
20,0.0231844733333333,0.0175704633333333,0.103566646666667
22,0.0246219733333333,0.0198612566666667,0.105621313333333
24,0.0253484633333333,0.0197799466666667,0.103614083333333
26,0.0264570533333333,0.0219594333333333,0.109397886666667
28,0.0333083966666667,0.02941372,0.110482703333333
30,0.03547114,0.03196774,0.11297516
32,0.0370227033333333,0.03288007,0.114773046666667
34,0.0390890566666667,0.0367685666666667,0.112725826666667
36,0.04014185,0.0377282166666667,0.11656375
38,0.04327928,0.0405885566666667,0.117638293333333
40,0.04603434,0.04082363,0.122418006666667
42,0.0489567466666667,0.04505359,0.12201959
44,0.0509095066666667,0.04635668,0.125139473333333
46,0.05898479,0.0500664933333333,0.130669383333333
48,0.0625985566666667,0.0517133666666667,0.13179466
50,0.0663351366666667,0.05567553,0.136569126666667


==> TTNN_data/toy_example_avarage_times_exp.csv <==
2,0.0147927366666667,0.00896898666666667,0.0953870533333333
4,0.0140556133333333,0.0109187566666667,0.0883937366666667
6,0.01465434,0.01216023,0.0969932666666667
8,0.01558658,0.01270318,0.101286536666667
10,0.0182535133333333,0.0155562033333333,0.12694432
12,0.0169959266666667,0.0144754433333333,0.1240908
14,0.0199353466666667,0.01737705,0.10770966
16,0.0207212166666667,0.0174350966666667,0.130526183333333
18,0.02599298,0.0221161866666667,0.124148486666667
20,0.0268505133333333,0.0232090833333333,0.131574586666667
22,0.0289027933333333,0.02566987,0.115227786666667
24,0.0311770166666667,0.02543833,0.132344903333333
26,0.0336829166666667,0.0286242266666667,0.1322396
28,0.04500611,0.0354803166666667,0.139369933333333
30,0.04512894,0.0416656366666667,0.179389233333333
32,0.04836595,0.04052066,0.15316714
34,0.0510980233333333,0.0415615133333333,0.15062195
36,0.0547812433333333,0.05087087,0.16916503
38,0.0610600566666667,0.04920962,0.168666703333333
40,0.0645488266666667,0.05007153,0.171272033333333
42,0.0634800366666667,0.05015635,0.135947143333333
44,0.0698923566666667,0.0543281666666667,0.14391488
46,0.0818740633333333,0.0617831866666667,0.234916333333333
48,0.0841485533333333,0.0611846366666667,0.179871056666667
50,0.0893715133333333,0.0634151533333333,0.183358793333333


==> TTNN_data/toy_example_avarage_times_linear.csv <==
2,0.00961641666666667,0.00741308333333333,0.08756854
4,0.0123880666666667,0.00930529333333333,0.08070448
6,0.01364017,0.01118931,0.0887339733333333
8,0.0147450166666667,0.0121110466666667,0.112034723333333
10,0.01598566,0.01361596,0.111612416666667
12,0.0168219866666667,0.0137121666666667,0.120979133333333
14,0.01846545,0.0160303733333333,0.108782576666667
16,0.01919606,0.0159287133333333,0.10499595
18,0.0223271366666667,0.0174444,0.106249743333333
20,0.02363735,0.0181315066666667,0.113366046666667
22,0.0241173166666667,0.01962119,0.109149246666667
24,0.0258662533333333,0.0200452066666667,0.12096852
26,0.0273644566666667,0.0230474066666667,0.11402336
28,0.03323732,0.0291897333333333,0.1245486
30,0.03554624,0.0322525766666667,0.115727696666667
32,0.03687036,0.0334226066666667,0.122604083333333
34,0.0386331433333333,0.0365316066666667,0.11437439
36,0.0404298433333333,0.03945323,0.118066286666667
38,0.0445435766666667,0.0405697966666667,0.122221826666667
40,0.0472380666666667,0.0422166833333333,0.135361163333333
42,0.0487372433333333,0.04505294,0.134669126666667
44,0.0535183333333333,0.0508872933333333,0.13959886
46,0.0596748666666667,0.0507418133333333,0.13461139
48,0.0639295966666667,0.0529179366666667,0.134274543333333
50,0.0687196333333333,0.0567860933333333,0.14860974


==> TTNN_data/toy_example_avarage_times_quadratic.csv <==
2,0.00891425,0.00689697,0.0859173633333333
4,0.0119360766666667,0.00942000333333333,0.0840718466666667
6,0.01325559,0.01093283,0.0956253266666667
8,0.01428759,0.0113122833333333,0.10448686
10,0.01566011,0.01302713,0.11364375
12,0.01663178,0.0135474766666667,0.124707616666667
14,0.0179839366666667,0.0151764533333333,0.11881893
16,0.0190105066666667,0.0156193333333333,0.11919137
18,0.02195788,0.0172042466666667,0.117984106666667
20,0.0226053266666667,0.01751111,0.124367466666667
22,0.02392063,0.0195651266666667,0.1239701
24,0.02566538,0.0199457433333333,0.124092923333333
26,0.02685752,0.0223347833333333,0.12886558
28,0.033465,0.0290259566666667,0.143441353333333
30,0.03517193,0.0322728833333333,0.144047593333333
32,0.0363588,0.0331665766666667,0.14487683
34,0.0389645566666666,0.0360195,0.14926304
36,0.0406324166666667,0.0434956633333333,0.157979553333333
38,0.0431398466666667,0.0442589733333333,0.163906583333333
40,0.04616487,0.0414885433333333,0.162376806666667
42,0.04841146,0.04456973,0.16402698
44,0.0503377633333333,0.0465703966666667,0.180372783333333
46,0.0589073766666667,0.0500914933333333,0.185032186666667
48,0.06345254,0.0523301833333333,0.190848113333333
50,0.0668708566666667,0.05471,0.193406553333333


==> TTNN_data/toy_example_compression_cubic.csv <==
2,0.4587745593357,0.401550100612167,0.111174301508554
4,0.203328685076749,0.165835132964502,0.0437180911217959
6,0.110098890331806,0.0961129950546618,0.020298561384627
8,0.0807348111115703,0.0564384261507959,0.00723190953917057
10,0.0458569802151039,0.0313852597944544,0.0036491014743623
12,0.0313350514811564,0.0219661333664451,0.00233844940258991
14,0.0208696038089428,0.0124422847828839,0.00147883900816906
16,0.025244955930664,0.0165612158194391,0.00114560107573761
18,0.0145400336825168,0.00855773258561046,0.000936336353184535
20,0.010258936922625,0.0058409365193524,0.000745988224739598
22,0.011958362231425,0.00666801286980688,0.000593336327358565
24,0.0124208954931662,0.00541166919456041,0.000470456901869633
26,0.00666965463694097,0.00366677530475069,0.000384274879146963
28,0.00549954104067412,0.0032722206803781,0.000311336133245643
30,0.00658858263494663,0.00351154365617724,0.000259672511899206
32,0.00526608331737117,0.00279425390547816,0.000212843914938251
34,0.00489139385450494,0.0020637365542469,0.000168788178539602
36,0.00514977376854026,0.00182811159021726,0.000133634940461529
38,0.00277255524724881,0.00126382913829227,0.00011046712824298
40,0.00398101068076447,0.00139868518287621,8.81126204192873e-05
42,0.00329825785359238,0.00148652545635166,6.78571282118897e-05
44,0.00180803334810451,0.000720143904110948,4.88856066354007e-05
46,0.00134088800937672,0.000437723591634335,3.11137317065512e-05
48,0.000685714094764067,0.000274081781477454,1.73509262812273e-05


==> TTNN_data/toy_example_compression_exp.csv <==
2,1.29775368870477,0.887983627757405,0.34308436271793
4,0.398557352011773,0.318777331777408,0.0131924152665474
6,0.0306042324560751,0.0234954565903601,0.0015356049961414
8,0.00462375121274873,0.00312707668028145,8.44425268983163e-05
10,0.000545948491906948,0.000433206666250506,1.02860631137507e-05
12,9.72472660180802e-05,7.54634698678364e-05,1.06606295178123e-06
14,5.06203402069902e-06,3.43595564186907e-06,9.35793538662459e-08
16,5.66078964102902e-07,3.09790769608946e-07,8.39459563877789e-09
18,4.7133962483264e-08,3.10499564598581e-08,1.17167489694876e-09
20,7.59614780054516e-09,3.15332098802473e-09,1.06188088055813e-10
22,6.86345820037964e-10,4.2341401941124e-10,7.249756630283e-12
24,2.83340835358536e-11,1.50253057814135e-11,1.01749933908176e-12
26,5.55725158505662e-12,2.44393822789624e-12,8.65086269500769e-14
28,7.16279851044309e-12,2.53212546363292e-12,7.53052195224614e-15
30,4.14950739301659e-12,1.44654575402314e-12,5.06780382888389e-15
32,1.42824044859816e-12,4.86558769393098e-13,5.44652732453278e-15
34,2.05781763499725e-12,4.65374288134988e-13,5.29441208476316e-15
36,2.25932388763951e-12,5.37640987834747e-13,5.70632513449947e-15
38,1.20907166941669e-12,3.29366912521831e-13,5.46890178842632e-15
40,1.77220277461344e-12,2.71355063427374e-13,5.98838481503047e-15
42,1.18999377283842e-12,3.55162400153248e-13,5.693312998795e-15
44,1.60808468815435e-12,4.43843839107518e-13,6.1484472278719e-15
46,9.53269341390579e-13,2.3044387340683e-13,6.03218451778607e-15
48,8.46614105200474e-13,1.75346397614071e-13,6.38365412020737e-15


==> TTNN_data/toy_example_compression_linear.csv <==
2,1.00310097077632,0.999190354065995,0.61676068923311
4,1.04732604570027,0.98920225059791,0.487440857048434
6,1.27351074274672,0.973289652662241,0.384195814527252
8,1.14719787256914,0.859611763950654,0.327351902566105
10,1.02517813847479,0.733918852605016,0.292623192248621
12,1.03007094667879,0.69842401195786,0.263780449077082
14,1.20343445980529,0.643378947641927,0.239910507534314
16,0.985950634307041,0.574513038886224,0.21722213119988
18,0.976743951384868,0.552623749296396,0.195447781911555
20,1.14949068223802,0.574618408907931,0.176561293816834
22,1.21118585952342,0.502487274827114,0.160802307806434
24,1.05740521936566,0.431869480190763,0.146735466314512
26,1.02876174324258,0.395910086872622,0.134263492415107
28,0.909791473974886,0.349557347488451,0.122409529302405
30,0.888749826663721,0.346532965235601,0.111297399823796
32,0.979158958110627,0.344181411016273,0.10055772041426
34,0.840875628412325,0.310498014455925,0.0900050483940242
36,0.781074287616948,0.264569740347507,0.0796423219250162
38,0.599685713797401,0.242663253946667,0.0702149110925144
40,0.564527964628723,0.210366641820684,0.0609534020375525
42,0.565560845901772,0.19930765014246,0.0516421494119113
44,0.412446585195336,0.171820858911502,0.0423833532497319
46,0.280852322506876,0.119504935908428,0.0322841463382262
48,0.218851470535914,0.0780446138610922,0.0216430020649563


==> TTNN_data/toy_example_compression_quadratic.csv <==
2,0.851428310337004,0.816989740249384,0.240738070125936
4,0.755476174539756,0.534618621897317,0.119224919886855
6,0.38570981471379,0.31517076489062,0.0716454276670197
8,0.251435691264284,0.186729610858512,0.0539915312533339
10,0.230661240630159,0.160057323774413,0.0425528023053549
12,0.160621937220289,0.116457699101942,0.0332320079314318
14,0.165379201902511,0.0901058756227222,0.0267689116619537
16,0.142281304591263,0.0813806155589967,0.0205349720863729
18,0.11668558895495,0.0642034973277519,0.0167975781548056
20,0.142374150886573,0.0730917021585447,0.0138756150532644
22,0.146547670292702,0.066591417569673,0.0119051637934259
24,0.0957343317261765,0.0472284696262784,0.010319421450706
26,0.102723933176763,0.0458809312369929,0.00885519947151979
28,0.0778043897590504,0.0378836294020639,0.00771122943506444
30,0.0830285155336864,0.0355341437326806,0.00662736034187065
32,0.0606120116133544,0.0276960521071906,0.00559778025509629
34,0.0547415825627879,0.0263213408247088,0.00475534624075872
36,0.0515397074219338,0.0219741223280181,0.00400663066387255
38,0.0446603479128679,0.0197572855779008,0.00324724911705691
40,0.0391611712463499,0.0157770723561557,0.00239530429367617
42,0.0356788571426249,0.0152097208726804,0.00161124485361931
44,0.032642195958105,0.011923280564175,0.00104626248085731
46,0.0237603651387627,0.00913760641195097,0.000632039287734933
48,0.0146803994203937,0.00655222173147946,0.000282617358029153


==> TTNN_data/toy_example_times_cubic.csv <==
2,0.0103148,0.0076828,0.0739644
4,0.0118146,0.0102339,0.0760009
6,0.0138254,0.010247,0.0816195
8,0.0148928,0.0112523,0.1452218
10,0.0179035,0.0131851,0.0961403
12,0.0161532,0.0131716,0.1023731
14,0.0186553,0.0150833,0.0975303
16,0.0188174,0.0149409,0.0997058
18,0.0210549,0.0165267,0.1027866
20,0.0231441,0.0189535,0.1004038
22,0.0254215,0.0201504,0.1048999
24,0.0240804,0.0189638,0.1026786
26,0.0266688,0.021587,0.1073999
28,0.0334269,0.0291794,0.1107764
30,0.0334617,0.0313524,0.1101153
32,0.0386866,0.0324642,0.1104273
34,0.041436,0.0350604,0.1145508
36,0.0412194,0.0367428,0.1337021
38,0.0432373,0.0384107,0.1328095
40,0.0454069,0.0404837,0.1736204
42,0.051812,0.0439214,0.1218856
44,0.0510595,0.0470938,0.1261845
46,0.0568182,0.0509207,0.1291624
48,0.0617321,0.0497613,0.1309721
50,0.0692627,0.0521864,0.1326065


==> TTNN_data/toy_example_times_exp.csv <==
2,0.0113616,0.009414,0.0700558
4,0.0124519,0.0087612,0.0703376
6,0.0130114,0.0105696,0.0861933
8,0.0140406,0.0120264,0.0887625
10,0.0154794,0.0156981,0.0903443
12,0.0162292,0.013172,0.0990175
14,0.0172155,0.0145938,0.0994
16,0.0189033,0.0148182,0.0927555
18,0.021708,0.0171157,0.100447
20,0.0257073,0.0207676,0.0925954
22,0.0238332,0.0192372,0.1024586
24,0.0275782,0.0233737,0.0979442
26,0.0304223,0.0257073,0.1023835
28,0.0922551,0.0321579,0.1080294
30,0.0430956,0.0349528,0.1054832
32,0.045147,0.0360517,0.1015634
34,0.0440016,0.0390133,0.1150429
36,0.050508,0.038336,0.1061945
38,0.0532057,0.0414318,0.1106209
40,0.0539218,0.0458218,0.1254231
42,0.0658391,0.0489604,0.111399
44,0.0700087,0.0496719,0.1191259
46,0.0762697,0.0576972,0.159401
48,0.0800964,0.0512767,0.1253383
50,0.0875431,0.0550819,0.1285903


==> TTNN_data/toy_example_times_linear.csv <==
2,0.0093213,0.0058776,0.0732366
4,0.0113791,0.0087198,0.0755709
6,0.0128878,0.0110328,0.0801003
8,0.01356,0.0111231,0.090798
10,0.0151091,0.0140728,0.0966508
12,0.0164027,0.0131121,0.1037747
14,0.020446,0.0151811,0.1075335
16,0.0182387,0.015072,0.0976813
18,0.0212664,0.0181457,0.0998381
20,0.0226112,0.0183875,0.0995217
22,0.0239485,0.0190103,0.1100796
24,0.0243719,0.0195067,0.1035629
26,0.0270666,0.0228189,0.1087319
28,0.0329295,0.0291046,0.255637
30,0.0337863,0.0338186,0.1116046
32,0.0357542,0.0316324,0.114183
34,0.0394056,0.0342804,0.1150657
36,0.0400526,0.0361038,0.1131254
38,0.0435629,0.0390193,0.1127482
40,0.0472071,0.0456048,0.1181803
42,0.0483436,0.0444127,0.1220145
44,0.0518026,0.0450653,0.1262642
46,0.0588438,0.0517107,0.1267647
48,0.0637126,0.051177,0.1307136
50,0.0662724,0.0536065,0.1328366


==> TTNN_data/toy_example_times_quadratic.csv <==
2,0.0080682,0.0059197,0.0779092
4,0.0120772,0.0110027,0.0829435
6,0.0135684,0.010448,0.0964652
8,0.014987,0.0129883,0.103212
10,0.0157614,0.0131331,0.1095475
12,0.015824,0.013144,0.1156535
14,0.0179363,0.0151415,0.1161328
16,0.0182865,0.0149806,0.1133926
18,0.0222461,0.0168187,0.1169865
20,0.0228159,0.0169071,0.1176942
22,0.02309,0.0189058,0.1184021
24,0.0246729,0.020521,0.1239543
26,0.0259681,0.0223703,0.1298625
28,0.0324954,0.0287576,0.1330877
30,0.0346199,0.032421,0.1455937
32,0.0364982,0.0320413,0.1472304
34,0.038816,0.0382805,0.1494141
36,0.0407982,0.0349419,0.1476369
38,0.0446302,0.0392156,0.1615815
40,0.0470308,0.0399451,0.1539954
42,0.0477636,0.0423235,0.1638582
44,0.0490033,0.0445807,0.1762902
46,0.0600517,0.0508626,0.1756257
48,0.0647883,0.0529641,0.1851979
50,0.0639602,0.0537203,0.1816646

